Probabilistic Model Checking for Strategic Equilibria-based Decision Making: Advances and Challenges

Game-theoretic concepts have been extensively studied in economics to provide insight into competitive behaviour and strategic decision making. As computing systems increasingly involve concurrently acting autonomous agents, game-theoretic approaches are becoming widespread in computer science as a faithful modelling abstraction. These techniques can be used to reason about the competitive or collaborative behaviour of multiple rational agents with distinct goals or objectives. This paper provides an overview of recent advances in developing a modelling, verification and strategy synthesis framework for concurrent stochastic games implemented in the probabilistic model checker PRISM-games. This is based on a temporal logic that supports finite- and infinite-horizon temporal properties in both a zero-sum and nonzero-sum setting, the latter using Nash and correlated equilibria with respect to two optimality criteria, social welfare and social fairness. We summarise the key concepts, logics and algorithms and the currently available tool support. Future challenges and recent progress in adapting the framework and algorithmic solutions to continuous environments and neural networks are also outlined.

==> csv/aloha/alh_bckff_3p_p11_players.csv <==
p11,player1,player2,p1,p2
0.0,0.0,0.0,0.0,0.0
0.1,0.06614879669189452,0.004974967212677003,0.046321308728437487,0.004974967212677003
0.2,0.12477083333333336,0.03490844907407408,0.09217962479425002,0.02051148668077257
0.3,0.1981878255208334,0.08003401963975697,0.137500756036499966,0.047368240782419864
0.4,0.46006250000000004,0.08845902777777781,0.18678350491920973,0.13584158561087464
0.5,0.5633341471354166,0.15724153871889468,0.24702909387693248,0.20200868046361456
0.6,0.6696645833333335,0.25359539930555564,0.31154295390698336,0.27748124618473324
0.7,0.7544858398437501,0.3818406480577258,0.37952391854476165,0.36112134368773485
0.8,0.8420000000000001,0.5462222222222223,0.4501619345103846,0.4520197860364013
0.9,0.92389794921875,0.7509101928710937,0.5226798027713724,0.5494023218893944
1.0,1.0,1.0,0.5963582402335548,0.6525470165750671

==> csv/aloha/alh_bckff_3p_tmax.csv <==
tmax,peq,pmxmx,pmxmn
0,0,0,0
1,0.09679012345679013,0.09679012345677622,0.08888888888887499
2,0.4810864197530865,0.3832113625374553,0.2583387355206112
3,1.3882222222222222,0.9021817205467859,0.45016193451038466
4,1.741667901234568,1.2704984973228168,0.601025580643461
5,1.870748777777778,1.486818459447142,0.696654413564726
6,1.9190123951363383,1.635141709633046,0.7652511691281347
7,1.9482883350469566,1.7272077974236195,0.8144394283784618
8,1.9648310345505393,1.7843488805912733,0.847074539453982
9,1.9749608532371683,1.8258320275112958,0.870757785208834
10,1.9809249339897748,1.8577009127463266,0.889958181048556


==> csv/aloha/alh_bckff_zero_deadline.txt <==
tmax,b1,b2,b3,b4
0,0,0,0,0
1,0.09999999999999998,0.09999999999999998,0.09999999999999998,0.09999999999999998
2,0.2899641594461668,0.2899641594461668,0.2899641594461668,0.2899641594461668
3,0.5302436946572173,0.5226798027713724,0.5226798027713724,0.5226798027713724
4,0.6953994427048666,0.664873933261382,0.6642216253558856,0.6642216253558856
5,0.8120651521900414,0.7698011488165072,0.7668263460808349,0.7668036017217463
6,0.8804260364836972,0.8426652967846432,0.8335142942519043,0.8333931016649964
7,0.9289259649147674,0.9068631483454546,0.8888622355451198,0.8885308361392786
8,0.9577284764910204,0.9428619229505459,0.9194456541081784,0.9188596338563132
9,0.975549308160881,0.9641890233224222,0.9373917756714956,0.9365015575040502
10,0.985970051975598,0.9779644918980033,0.9487742264322885,0.9472692060073227

==> csv/aloha/alh_bckff_zero_expected.txt <==
q,b1,b2,b3,b4
0.1,33.552274610829706,37.19213853416446,52.73725192187512,84.14909304121113
0.2,16.843942029125294,18.653986453022387,25.376976197880396,37.611644423025886
0.3,11.271359839174186,12.4439328019826,16.220298259616264,22.327749844160106
0.4,8.482259749615556,9.317827013534743,11.63466807715437,14.909470899047431
0.5,6.806200134644139,7.427357031762811,8.892546449890943,10.66376162558505
0.6,5.686372943477949,6.156872497130839,7.083816462388501,8.014812525033225
0.7,4.884149439758334,5.2429546299877,5.817483740159709,6.278144493164975
0.8,4.2802170597784315,4.554330916955639,4.896965706701518,5.09994047313165
0.9,3.808542060737007,4.018542923118355,4.211672831927395,4.286895803939064
1.0,3.4293066222526205,3.592645376685334,3.6934230661934575,3.714246133736979

==> csv/aloha2_deadline.txt <==
d,sw1,sw2,f1,f2
0,0,0,0,0,0.0,0.0
1,0.125,0.125,0.125,0.125
2,0.53125,0.40625,0.46875,0.46875
3,0.73046875,0.55859375,0.643229166666,0.643229166666
4,0.76953125,0.74609375,0.743401808966,0.743401808966
5,0.808801651001,0.781457901001,0.794153213501,0.794153213501
6,0.861018418334,0.805357216858,0.833187817596,0.833187817596
7,0.890059448918,0.855452515325,0.8696608359395,0.8696608359395
8,0.909082204147,0.893586903854,0.8983782899435,0.8983782899435
9,0.927197816169,0.913671853339,0.9193898457875,0.9193898457875
10,0.94321785196,0.931419112526,0.9362937106495,0.9362937106495
11,0.956246493059,0.94681812604,0.950210827439,0.950210827439
12,0.965193557052,0.958912510856,0.9610501127895,0.9610501127895
13,0.972674366178,0.967545101684,0.969435777655,0.969435777655
14,0.978720839346,0.974641162232,0.9760804282595,0.9760804282595
15,0.983425651792,0.980310857541,0.981342511107,0.981342511107
16,0.987010345838,0.984684748031,0.9854440312705,0.9854440312705
17,0.989870935438,0.988039768775,0.988643092655,0.988643092655
18,0.992120456166,0.990701551692,0.991153258881,0.991153258881
19,0.993866477554,0.992780169617,0.9931157643185,0.9931157643185
20,0.995223636676,0.994390889553,0.994645281621,0.994645281621


==> csv/aloha2_expected.txt <==
q,sw1,sw2,f,nf
0.4,4.683068609316,5.590067309337,5.176933116621,6.329577413179743,6.329577413179743
0.5,3.351344983782,4.24196935901,3.8221222300365,4.9056478508367505
0.6,2.5070963715290002,3.395096085024,2.965639076347,3.9838305089454575
0.7,1.935028605502,2.833403502927,2.3913567029514997,3.3699381535943593
0.8,1.5282605807779999,2.449260564808,1.991456159885,2.903031579520003
0.9,1.228110483738,2.183235483026,1.7062252358599999,2.553783758739204
1.0,1.0,2.0,1.5,2.2864377059443144

==> csv/aloha3_deadline_fair.txt <==
d,f1,f2,f3
0,0,0,0
1,0.35173167021973906,0.35173167021973906,0.35173167021973906
2,0.4746572685666272,0.5311581472173971,0.6096770647710333
3,0.3008727735687091,0.5870990973491846,0.6225931764559031
4,0.3185620386570789,0.4302716832102579,0.6417849170716114
5,0.21519510809308554,0.5686154007284787,0.677015509624207
6,0.265391336599,0.538473810956,0.545279016099
7,0.3785601803059161,0.3785601803059161,0.39119876947007187
8,0.199960339708,0.286866845114,0.63487271055
9,0.1064319748698762,0.3450045956686124,0.7373367424716122
10,0.4530343276010013,0.4530343276010013,0.5468663823908165
11,0.4260899127935996,0.4260899127935996,0.4260899127935996
12,0.35138110164277486,0.35138110164277486,0.41942983725591765
13,0.333857062745,0.460518690976,0.659440339186
14,0.625534153195,0.745715680981,0.801870981848
15,0.280355427973,0.353647383552,0.704970954154
16,0.421605393655,0.304846712963,0.548528440738
17,0.2673809194203925,0.42558859717638725,0.47887918642344474
18,0.4555822852945927,0.4555822852945927,0.4469235669836041
19,0.29541718952351986,0.3432935667189209,0.43273272647223915
20,0.4566828284407913,0.4670009522989723,0.5144339740610018

==> csv/aloha3_deadline_sw.txt <==
d,sw1,sw2,sw3
0,0,0,0
1,0.310860683463,0.465005798546,0.465005798546
2,0.520984993165,0.574507429832,0.724955027372
3,0.214314243897,0.70624080396,0.734486180837
4,0.3374809973346332,0.4567046771733061,0.649299991823611
5,0.2416519828368071,0.593347308801575,0.821540312182787
6,0.364684917046,0.546749209441,0.663471379359
7,0.355552474716,0.551346536808,0.535956959701
8,0.286866845114,0.199960339708,0.63487271055
9,0.10650270525404247,0.34894199891696226,0.7508018874951474
10,0.484682879757,0.656136668432,0.710870551213
11,0.491905746874,0.524455867672,0.524216012209
12,0.3620941630442029,0.45127670989125546,0.4849736678865167
13,0.314347821624,0.550762236184,0.771722412676
14,0.625534153195,0.745715680981,0.801870981848
15,0.30048776649299686,0.3770274420300916,0.7249431530383612
16,0.349091315924,0.270291881796,0.714297287195
17,0.33672949242,0.454133776738,0.658992311586
18,0.45809293997754885,0.4897034409669622,0.5146785946601011
19,0.37862388831,0.421730060948,0.657540632522
20,0.551657494858,0.619051593094,0.660901245659

==> csv/aloha3_expected.txt <==
q,sw1,sw2,sw3,f
0.1,34.05399351736838,35.75415376376895,36.94833311994023,35.953803428892336
0.2,15.488796376606,17.236541495155,18.381202376267,17.365851809034
0.3,9.356319846773,10.989670434269,12.102889040948,11.106167385433666
0.4,6.308186847315,7.829728553433,8.911323454858,7.932261876785334
0.5,4.495325999268,5.909237882698,6.96102081237,5.996676013376
0.6,3.301018462484,4.613145593597,5.638925963693,4.684516168360666
0.7,2.4606277513470003,3.678569437288,4.684160098525,3.7330397874256667
0.8,1.841495088194,2.9747014796210003,3.967923673448,3.011567401382
0.9,1.369558785467,2.429430898869,3.420117944947,2.4481035031383334
1.0,1.0,2.0,3.0,2.0

==> csv/aloha4_expected.txt <==
q,sw1,sw2,sw3,sw4,f
0.1,44.27643630818111,44.42297234908658,45.1031873065938,45.47290472995241,45.06103620690562
0.2,20.960656837567306,21.853858209635554,22.72408686623896,22.68346310191527,22.38940297708744
0.3,13.88517268021366,14.028420150103491,14.379444390365078,15.184639426005772,14.697244954699972
0.4,10.0549117576761,10.655678277239575,11.220742599789576,11.111668961461048,10.670746509137043
0.5,7.77523275849678,8.013533164682215,8.775420943740208,9.259407171907927,8.200966958779562
0.6,5.731395095015507,6.381159728243091,7.342050306892031,7.612406031471673,6.60489517077075
0.7,4.259764951640445,5.269034558672739,6.21007928043069,6.327030919626497,5.436513438232
0.8,3.7386662144799137,4.209226857922509,5.353642439662502,5.694870479701976,4.5355254693447495
0.9,3.0525563545510184,3.4205310040502184,4.677771368262334,5.041135239037945,3.81332724819575
1.0,2.4772502453879914,2.7562099021367046,4.1342157938895125,4.514625892981658,3.2172221392615

==> csv/vcas_pos.txt <==
tau, pos_eq, pos_zs
0, 50.00, 50.00
1, 69.33, 64.66
2, 109.69, 89.84
3, 169.10, 126.72
4, 238.86, 175.30

==> csv/vcas_pos_-30.txt <==
tau, pos_eq, pos_zs
0, -30.00, -30.00
1, -17.00, -20.00
2, 2.00, -10.00
3, 27.00, 0.0
4, 58.00, 10.00

==> csv/vcas_pos_10.txt <==
tau, pos_eq, pos_zs
0, 10.00, 10.00
1, 23.00, 19.00
2, 42.00, 30.00
3, 67.00, 40.0
4, 98.00, 50.00

==> csv/vcas_pos_50.txt <==
tau, pos_eq, pos_zs
0, 50.00, 50.00
1, 69.33, 64.66
2, 109.69, 89.84
3, 169.10, 126.72
4, 238.86, 175.30

==> csv/vcas_pos_90.txt <==
tau, pos_eq, pos_zs
0, 90.00, 90.00
1, 109.33, 104.66
2, 149.69, 129.84
3, 204.75, 166.72
4, 265.81, 209.45
